Coherent Inverse Compton Scattering in Fast Radio Bursts Revisited

Growing observations of temporal, spectral, and polarization properties of fast radio bursts (FRBs) indicate that the radio emission of the majority of bursts is likely produced inside the magnetosphere of its central engine, likely a magnetar. We revisit the idea that FRBs are generated via coherent inverse Compton scattering (ICS) off low-frequency X-mode electromagnetic waves (fast magnetosonic waves) by bunches at a distance of a few hundred times of the magnetar radius. Following findings are revealed: 1. Crustal oscillations during a flaring event would excite kHz Alfv\'en waves. Fast magnetosonic waves with the same frequency can be generated directly or be converted from Alfv\'en waves at a large radius, with an amplitude large enough to power FRBs via the ICS process. 2. The cross section increases rapidly with radius and significant ICS can occur at $r \gtrsim 100 R_\star$ with emission power much greater than the curvature radiation power but still in the linear scattering regime. 3. The low-frequency fast magnetosonic waves naturally redistribute a fluctuating relativistic plasma in the charge-depleted region to form bunches with the right size to power FRBs. 4. The required bunch net charge density can be sub-Goldreich-Julian, which allows a strong parallel electric field to accelerate the charges, maintain the bunches, and continuously power FRB emission. 5. This model can account for a wide range of observed properties of repeating FRB bursts, including high degrees of linear and circular polarization and narrow spectra as observed in many bursts from repeating FRB sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
